New results for variational regularization with oversmoothing penalty term in Banach spaces

In this article on variational regularization for ill-posed nonlinear problems, we are once again discussing the consequences of an oversmoothing penalty term. This means in our model that the searched-for solution of the considered nonlinear operator equation does not belong to the domain of definition of the penalty functional. In the past years, such variational regularization has been investigated comprehensively in Hilbert scales, but rarely in a Banach space setting. Our present results try to establish a theoretical justification of oversmoothing regularization in Banach scales. This new study includes convergence rates results for a priori and a posteriori choices of the regularization parameter, both for H\"older-type smoothness and low order-type smoothness. An illustrative example is intended to indicate the specificity of occurring non-reflexive Banach spaces.

==> 2023_03_06_Plot_data_UMIN.dat <==
"x" "y1" "y2" "y3" "y4" "y5" "y6"
0 0 0 0 0 0 0
0.01 0.01 0.0437743053351823 0.0582435940029656 0.104087443677118 0.104088496852215 0.387002649046554
0.02 0.02 0.0875486082536583 0.116487186500218 0.208174731835461 0.208175768507796 0.773999779875148
0.03 0.03 0.131322170650395 0.174730111279455 0.312261480206674 0.312261161846693 0.501621749387196
0.04 0.04 0.175094660080247 0.232972335412942 0.416345187311598 0.416344572379375 0.190295267103173
0.05 0.05 0.218866109221214 0.291212347930508 0.443573384111579 0.443573381625787 0.175474673463164
0.06 0.06 0.262637353983305 0.33042037157028 0.339500965735048 0.339500963249256 0.223469489740194
0.07 0.07 0.30640841657494 0.388620423134136 0.378495218169871 0.378495215684079 0.272630532411236
0.08 0.08 0.350178836917759 0.446761962155838 0.436636757191814 0.436636754706023 0.295321234131003
0.09 0.09 0.393926534168799 0.504944275871562 0.494819070906433 0.494819068420641 0.344049012804986
0.1 0.1 0.43765765984698 0.563035600352204 0.552910395049915 0.552910392564124 0.392104577772503
0.11 0.11 0.468757776062463 0.621191145481931 0.611065940179499 0.611065937693708 0.433563362893738
0.12 0.12 0.478757776062463 0.67928676077765 0.669161555476753 0.669161552990962 0.479244126808423
0.13 0.13 0.488757776062463 0.725755174728065 0.715629969426825 0.715629966941033 0.533615649940123
0.14 0.14 0.498757776062463 0.735755174727921 0.725629969427455 0.725629966941664 0.581974228463824
0.15 0.15 0.508757776062463 0.724093467494855 0.713968262194361 0.71396825970857 0.629697850447179
0.16 0.16 0.518757776062463 0.667337789575075 0.622586768552597 0.622586766066806 0.678056731386999
0.17 0.17 0.528757776062463 0.611649556887619 0.532272720210373 0.532272717724582 0.704331242374989
0.18 0.18 0.538757776062463 0.599572894845214 0.520196058167761 0.520196055681969 0.71383124227017
0.19 0.19 0.548757776062463 0.609572894845366 0.530196058167331 0.530196055681539 0.717274462542413
0.2 0.2 0.558757776062463 0.619572894845367 0.571908065986597 0.571908063500806 0.673544676461339
0.21 0.21 0.568757776062463 0.62957289484532 0.613969245743432 0.61396924325764 0.565020062783775
0.22 0.22 0.578757776062463 0.63957289484532 0.62396924574344 0.623969243257649 0.489839879041649
0.23 0.23 0.588757776062463 0.64957289484532 0.63396924574355 0.633969243257759 0.445283478391006
0.24 0.24 0.598757776062463 0.659572894845319 0.643969245743546 0.643969243257754 0.427826248484899
0.25 0.25 0.608757776062463 0.66957289484532 0.653969245743526 0.653969243257734 0.437326248492296
0.26 0.26 0.618757776062463 0.67957289484532 0.663969245743418 0.663969243257627 0.446826248651392
0.27 0.27 0.628757776062464 0.689572894845216 0.673969245743376 0.673969243257584 0.424500190319473
0.28 0.28 0.638757776062388 0.699572894845145 0.688081926707801 0.68808192422201 0.689983416426144
0.29 0.29 0.64875777606254 0.709572894845248 0.702194607672525 0.702194605186734 0.699483416441802
0.3 0.3 0.658757776062463 0.726481946819511 0.719103659646846 0.719103657161055 0.708983416429157
0.31 0.31 0.668757776062463 0.743390998749862 0.736012711577331 0.736012709091539 0.718483416515245
0.32 0.32 0.678757776062463 0.753390998750111 0.746012711577399 0.746012709091607 0.727983416502593
0.33 0.33 0.688757776062464 0.763390998750107 0.756012711577725 0.756012709091934 0.73748341641823
0.34 0.34 0.698757776062464 0.773390998750112 0.766012711577733 0.766012709091942 0.746983416497091
0.35 0.35 0.708757776062389 0.78339099875003 0.776012711577655 0.776012709091864 0.756483416444336
0.36 0.36 0.718757776062539 0.79339099875018 0.786012711577753 0.786012709091962 0.765983416422362
0.37 0.37 0.728757776062741 0.80339099875034 0.796012711577845 0.796012709092053 0.775483416443479
0.38 0.38 0.738757776062741 0.81339099875034 0.806012711577868 0.806012709092077 0.784983416336791
0.39 0.39 0.748757776062741 0.820390623834078 0.8130123366616 0.813012334175808 0.794483416445745
0.4 0.4 0.75366218922418 0.763714232312326 0.75633594513984 0.756335942654049 0.803321930349544
0.41 0.41 0.758566602341157 0.707014971765329 0.699636684592838 0.699636682107046 0.768760131807422
0.42 0.42 0.76856660234131 0.714090343755014 0.707880698148561 0.70788069566277 0.760171738196694
0.43 0.43 0.777782774446829 0.723306515860523 0.718265511704225 0.718265509218433 0.587351189080123
0.44 0.44 0.786998946532875 0.732522687946566 0.72748168379025 0.727481681304459 0.632840509388418
0.45 0.45 0.796998946532876 0.742522687946561 0.737481683790247 0.737481681304456 0.60959483901457
0.46 0.46 0.806998946532876 0.752522687946572 0.74748168379025 0.747481681304458 0.604338222000525
0.47 0.47 0.8169989465328 0.762522687946491 0.757481683790119 0.757481681304327 0.717004719006388
0.48 0.48 0.826998946532953 0.772522687946647 0.767481683790133 0.767481681304341 1.00130167278552
0.49 0.49 0.836998946532876 0.78252268794656 0.777481683790279 0.777481681304488 0.880516321154953
0.5 0.5 0.846998946532799 0.792522687946495 0.787481683790288 0.787481681304497 0.759730969495196
0.51 0.51 0.856998946532876 0.802522687946572 0.797481683790049 0.797481681304258 0.769230969441046
0.52 0.52 0.866998946532876 0.812522687946571 0.80748168379019 0.807481681304399 0.778730969481228
0.53 0.53 0.876998946532876 0.822522687946568 0.81748168379029 0.817481681304498 0.78823096945488
0.54 0.54 0.886998946532876 0.832522687946568 0.827481683790234 0.827481681304443 0.797730969434388
0.55 0.55 0.896998946532877 0.842522687946577 0.837481683790226 0.837481681304434 0.807230969457264
0.56 0.56 0.906998946532876 0.852522687946575 0.847481683790153 0.847481681304362 0.816730969458183
0.57 0.57 0.916998946532724 0.862522687946418 0.857481683789942 0.857481681304151 0.826230969462892
0.58 0.58 0.926998946533028 0.872522687946725 0.875058977844984 0.875058975359193 0.787579846707507
0.59 0.59 0.936998946532876 0.882522687946565 0.892636271899545 0.892636269413754 0.756582958403932
0.6 0.6 0.910461936898783 0.83494143140297 0.845055015355766 0.845055012869975 0.766082958430679
0.61 0.61 0.883924927110457 0.787360174710229 0.797473758663007 0.797473756177215 0.775582958443283
0.62 0.62 0.893924927110457 0.79736017471023 0.807473758663041 0.80747375617725 0.785082958404044
0.63 0.63 0.903924927110457 0.807360174710229 0.817473758663099 0.817473756177307 0.794582958399383
0.64 0.64 0.913924927110457 0.817360174710237 0.827473758662852 0.827473756177061 0.804082958451724
0.65 0.65 0.923924927110457 0.827360174710237 0.83747375866337 0.837473756177579 0.813582958411017
0.66 0.66 0.933924927110457 0.837360174710237 0.847473758663078 0.847473756177286 0.823082958425451
0.67 0.67 0.943924927110457 0.847360174710237 0.85747375866313 0.857473756177339 0.83258296184935
0.68 0.68 0.953924927110457 0.857360174710238 0.867473758663114 0.867473756177322 0.832760132441206
0.69 0.69 0.963924927110457 0.867360174710238 0.877473758663041 0.877473756177249 0.833409020634895
0.7 0.7 0.973924927110305 0.877360174710085 0.887473758662961 0.88747375617717 0.842909020625702
0.71 0.71 0.983924927110609 0.887360174710389 0.897473758663249 0.897473756177458 0.852409016937386
0.72 0.72 0.993924927110457 0.897360174710237 0.907473758663007 0.907473756177215 0.86190901754621
0.73 0.73 1.00392492711046 0.907360174710237 0.917473758663199 0.917473756177408 1.0234863948212
0.74 0.74 1.01392492711046 0.917360174710237 0.927473758662908 0.927473756177117 1.19171235993441
0.75 0.75 1.02392492711046 0.927360174710237 0.937473758663056 0.937473756177265 1.17022234787695
0.76 0.76 1.03392492711046 0.937360174710237 0.947473758662992 0.9474737561772 0.907930452409097
0.77 0.77 1.04392492711044 0.947360174710211 0.932411878424498 0.932411875938707 0.722353403359763
0.78 0.78 1.05392492711044 0.957360174710211 0.917349998239524 0.917349995753733 0.731853403196912
0.79 0.79 1.06392492711044 0.967360174710211 0.927349998238828 0.927349995753037 0.741353403298553
0.8 0.8 1.07392492711044 0.977360174710211 0.937349998238702 0.937349995752911 0.750853403175303
0.81 0.81 1.08392492711044 0.987360174710211 0.956250707897516 0.956250705411725 0.760353403404601
0.82 0.82 1.09392492711044 0.997360174710212 1.06011956900551 1.06011956651972 0.769853403037796
0.83 0.83 1.10392492711029 1.00736017471006 1.16419017379845 1.16419168857688 1.04465601220214
0.84 0.84 1.0642117694953 0.954878606161462 1.10215303121678 1.10215113361308 1.21714893892258
0.85 0.85 1.02449861409519 0.902397039804219 0.998085331156026 0.998085331156026 0.997331763399243
0.86 0.86 1.03449861409519 0.912397039804219 0.912164542116183 0.912164542116183 0.972319785227615
0.87 0.87 1.04383609910352 0.921734524812549 0.9001505401116 0.9001505401116 0.943414713180377
0.88 0.88 1.05317358411358 0.93107200982261 0.909488025121619 0.909488025121619 0.93476436215488
0.89 0.89 1.06317358411358 0.94107200982261 0.919488025120506 0.919488025120506 0.904957163618272
0.9 0.9 1.07317358411358 0.951072009822628 0.929488025121935 0.929488025121935 0.875226047712179
0.91 0.91 1.08317358411358 0.961072009822626 0.939488025120954 0.939488025120954 0.856244379509969
0.92 0.92 1.09317358411358 0.971072009822626 0.949488025120969 0.949488025120969 0.878591984302691
0.93 0.93 1.10317358411358 0.981072009822619 0.959488025121237 0.959488025121237 0.919592648175826
0.94 0.94 1.11317358411358 0.991072009822619 0.969488025122361 0.969488025122361 0.940542434155894
0.95 0.95 1.12317358411342 1.00107200982247 0.979488025122414 0.979488025122414 0.976565210989616
0.96 0.96 1.13317358411373 1.01107200982277 0.992929229899235 0.992929229899235 0.945549467674147
0.97 0.97 1.09463482666911 0.97253325237815 0.97253325237815 0.97253325237815 0.978575184762492
0.98 0.98 1.05961291205795 0.937511337766992 0.937511337766992 0.937511337766992 1.01140166022829
0.99 0.99 1.06417261761107 0.971109062173855 0.971109062173855 0.971109062173855 1.00731518341588
1 1 1.09509911083147 1.00501195565734 1.00501195565734 1.00501195565734 0.991031790420546

